Shared-Memory Range-Tiled CDF Sort for Small-Range Integer Keys on GPUs

We study unstable integer sorting on GPUs for arrays whose elements lie in a known integer range. Focusing on counting-sort-based methods that determine the output interval of each value from its frequency and the prefix sums of the frequencies, we propose and evaluate Range-Tiled CDF sort (RT-CDF), which partitions the possible value range into small intervals, called tiles, that fit in shared memory. For each tile, RT-CDF constructs a histogram, computes its prefix sum as a local CDF, and directly generates the output array from the local CDF. We compare RT-CDF against three baselines: CUB DeviceRadixSort, whose processed bit range is restricted to $[0,\lceil\log_2 R\rceil)$ to exploit the known range size $R$; Ref-H-P sort; and an implementation based on the algorithm of Kolonias et al. Experiments on an NVIDIA GeForce RTX 4090 with range sizes from $R=2^7$ to $2^{18}$, input sizes from $n=10^6$ to $10^9$, and uniformly distributed, normally distributed, and all-equal inputs show that RT-CDF outperforms the baselines over a broad set of conditions for small to medium ranges, achieving a maximum speedup of 4.39 over the fastest baseline. For $R=2^{18}$, however, at least one baseline outperforms RT-CDF for every evaluated input size and input distribution, showing that the cost of histogram construction limits the applicability of RT-CDF to larger ranges.

==> plotdata/runtime_R1024_all_equal_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.022252000,0.093866500,0.128016000,2.693561500
2000000,0.026885500,0.102007000,0.214308000,5.372410000
3000000,0.034209500,0.112712000,0.318369000,8.053990000
4000000,0.035186000,0.134278000,0.332846000,10.727453000
5000000,0.039689500,0.148699500,0.346872500,13.405926000
6000000,0.044143000,0.159044000,0.350895000,16.083478000
7000000,0.048576500,0.173601500,0.308746000,18.765096500
8000000,0.053000000,0.186841500,0.338467000,21.395550000
9000000,0.057909000,0.204299500,0.367882000,24.069554000
10000000,0.086898000,0.246013000,0.378226500,26.762570000
20000000,0.209194000,0.570578000,1.217350000,53.570695500
30000000,0.308891000,0.840145500,1.143425000,80.342447000
40000000,0.407957500,1.074070000,1.951861500,107.101078500
50000000,0.499745000,1.294480000,2.216744500,133.723006000
60000000,0.600248500,1.594940000,2.247557000,160.467910000
70000000,0.691811000,1.840276000,2.970958000,187.210108500
80000000,0.789514500,2.067379000,2.646252000,213.952468000
90000000,0.887760000,2.330529000,2.317659500,240.643529000
100000000,0.973616000,2.576386500,3.041716500,267.377363000
200000000,1.946877000,5.045625000,5.022091000,534.724954000
300000000,2.918895000,7.483029000,6.984251000,801.921852000
400000000,3.903426500,9.907424000,8.959601500,nan
500000000,4.882994000,12.363152000,10.909769000,nan
600000000,5.820943000,14.807309500,12.923391000,nan
700000000,6.888499500,17.229560000,14.892738000,nan
800000000,7.793331500,19.722040500,17.829726500,nan
900000000,8.883582000,22.112872000,19.856007500,nan
1000000000,9.829611000,24.549433500,21.873241500,nan


==> plotdata/runtime_R1024_gaussian_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.022126500,0.101631500,0.049483000,0.364350000
2000000,0.028779000,0.120747000,0.071279500,0.775573500
3000000,0.034355000,0.136576500,0.079079000,1.066681500
4000000,0.035166500,0.165216000,0.099893000,1.411429500
5000000,0.039739500,0.170566000,0.118583500,1.760761500
6000000,0.044148000,0.181095500,0.136872500,2.110319000
7000000,0.048542000,0.193704000,0.155257000,2.459225500
8000000,0.053100000,0.210446000,0.175465500,2.808102000
9000000,0.058214500,0.226391000,0.197161000,3.156817500
10000000,0.083252000,0.275824000,0.222518500,3.526984000
20000000,0.208782500,0.559057000,0.934843500,7.097088500
30000000,0.309106500,0.837070000,1.144422500,10.638284500
40000000,0.408147000,1.056096500,1.926683500,14.168184000
50000000,0.499900000,1.292846500,2.217661000,17.690529500
60000000,0.600279000,1.581760000,2.245152500,21.218525000
70000000,0.690729500,1.823976000,2.967557000,24.742974500
80000000,0.790271500,2.025455000,3.496000500,28.269567500
90000000,0.886111500,2.338403000,3.367820000,31.787830000
100000000,0.972675000,2.585077500,4.077504000,35.311672500
200000000,1.950073000,5.049212000,7.060968000,70.558839000
300000000,2.921225500,7.515453000,10.107890000,105.822056000
400000000,3.904235000,10.002536000,13.092945000,141.037287500
500000000,4.885515500,12.479371000,16.089071000,176.285586500
600000000,5.816051000,14.930256500,19.142065000,211.536690000
700000000,6.883535000,17.410742500,22.161111500,246.812137000
800000000,7.782318500,19.861739500,26.064466500,282.011164500
900000000,8.879910500,22.299643500,29.195140000,317.285500500
1000000000,9.815130000,24.762122500,32.185632000,352.536694000


==> plotdata/runtime_R1024_uniform_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.021901000,0.102763000,0.043267000,0.198909000
2000000,0.028063000,0.122019500,0.065022500,0.414960000
3000000,0.032751500,0.143289500,0.084323500,0.613945000
4000000,0.038287000,0.162295000,0.099567500,0.753071000
5000000,0.039384000,0.171142000,0.117541500,0.932584000
6000000,0.043797500,0.182683500,0.135325000,1.115814000
7000000,0.048281000,0.195918500,0.158042000,1.299469500
8000000,0.052924000,0.210816000,0.176957500,1.482809000
9000000,0.061210500,0.228695500,0.202065000,1.671013000
10000000,0.082750500,0.273659500,0.225388500,1.871259500
20000000,0.208773000,0.556672000,0.912651500,3.787554500
30000000,0.308269500,0.853681000,1.131839500,5.672199000
40000000,0.409755500,1.055981500,1.933887000,7.549880500
50000000,0.499209000,1.311441500,2.235579500,9.413160000
60000000,0.601907500,1.580037000,2.238916500,11.289234000
70000000,0.691095000,1.831079000,2.963148500,13.153711500
80000000,0.788909000,2.017785000,3.588344500,15.026033000
90000000,0.886657500,2.342351000,3.334471500,16.894071000
100000000,0.971006500,2.579362000,4.089978000,18.760241500
200000000,1.948430000,5.048416000,7.096964000,37.452535500
300000000,2.919531500,7.585036500,10.077951000,56.147544000
400000000,3.910064500,9.999788500,13.115835000,75.025432000
500000000,4.894312500,12.464366000,15.074289000,93.735777000
600000000,5.819679500,14.959493000,18.024381500,112.470752000
700000000,6.881658500,17.403613000,21.115731000,131.203331500
800000000,7.795754000,19.809892500,25.113240000,149.931673000
900000000,8.884072500,22.332836000,27.033767500,168.668054500
1000000000,9.823938000,24.792952000,30.128428000,187.393139000


==> plotdata/runtime_R131072_all_equal_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.123407000,0.099808000,0.511246500,3.179065000
2000000,0.145588500,0.112036000,0.978285000,5.871825000
3000000,0.158618500,0.124378500,1.465126000,8.562757000
4000000,0.172785000,0.148674500,1.943786500,11.221623000
5000000,0.195562500,0.164284000,2.430862000,13.906243000
6000000,0.208808000,0.175846000,2.911436500,16.595862500
7000000,0.227487500,0.191379500,3.379267000,19.279881000
8000000,0.242516000,0.205722000,3.857261000,21.920232500
9000000,0.263405500,0.220935000,4.338621000,24.602708500
10000000,0.343160500,0.258576000,4.818899500,27.294542000
20000000,0.623027000,0.750021000,6.306788500,54.303922000
30000000,0.890990500,1.085011000,7.623154500,81.365089500
40000000,1.160003000,1.432788500,7.362097500,108.397070000
50000000,1.427301000,1.742553500,8.390429000,135.410105000
60000000,1.694437500,2.078278500,10.680104500,162.267398000
70000000,1.957782000,2.418041500,11.430869500,189.235879500
80000000,2.231676500,2.746373000,11.174868500,216.208028500
90000000,2.498623000,3.077219500,12.180637500,243.192160000
100000000,2.766862000,3.387462000,13.259173500,270.193609000
200000000,5.473240000,6.700730500,22.480888500,540.009563000
300000000,8.214192000,9.982031500,33.660163500,809.767079000
400000000,10.976561500,13.244797500,44.492584000,nan
500000000,13.749541000,16.525752500,55.480783000,nan
600000000,16.524635000,19.784850500,66.360482500,nan
700000000,19.307478500,23.072809500,77.227218000,nan
800000000,22.105575000,26.351575000,88.084570500,nan
900000000,24.865670500,29.623217000,98.981397000,nan
1000000000,27.664731000,32.901728500,109.884314000,nan


==> plotdata/runtime_R131072_gaussian_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.174082000,0.112411000,0.099011500,0.514141000
2000000,0.195657000,0.130906000,0.132093500,0.548365000
3000000,0.210586000,0.156584500,0.194796000,0.579708500
4000000,0.231605000,0.184191000,0.264236000,0.617409500
5000000,0.246538500,0.197536000,0.337058500,0.649830500
6000000,0.259277000,0.211733000,0.406503000,0.685928000
7000000,0.280577000,0.228308500,0.467253000,0.721650500
8000000,0.293857000,0.259742500,0.532074000,0.757192000
9000000,0.316214000,0.260519000,0.596966500,0.794853000
10000000,0.396800500,0.308328500,0.664213000,0.843298500
20000000,0.688904000,0.731408000,0.770572000,1.403331000
30000000,0.965108000,1.097562000,1.683321500,2.011558000
40000000,1.243410500,1.415904500,1.561537500,2.593381000
50000000,1.518061000,1.761934000,2.460536500,3.161067000
60000000,1.788248500,2.084615500,2.354267000,3.723148000
70000000,2.062809500,2.502680500,2.266617500,4.280349500
80000000,2.339248500,2.767197500,3.160706500,4.838312000
90000000,2.610172000,3.101255500,3.289869500,5.391711500
100000000,2.881056000,3.428779500,3.983482000,5.950751500
200000000,5.616288000,6.770807000,7.126830500,11.529804500
300000000,8.359746000,10.145670500,10.443555000,17.140638000
400000000,11.093080000,13.523043500,13.409675500,22.739729500
500000000,13.819820500,16.736514000,16.775291500,28.344826500
600000000,16.581623000,20.110601500,19.822595500,33.963710000
700000000,19.314445500,23.383458500,23.090225500,39.578438000
800000000,22.067123500,26.648847000,26.167486500,45.167586500
900000000,24.849733000,30.053526500,29.265454000,50.791840500
1000000000,27.622744500,33.993512500,31.825845000,56.383238500


==> plotdata/runtime_R131072_uniform_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.126106500,0.121699000,0.042449500,0.460139000
2000000,0.136191000,0.141746000,0.060238000,0.476765500
3000000,0.150062000,0.164223500,0.079815000,0.502985000
4000000,0.171281000,0.190678000,0.099797500,0.540170000
5000000,0.186796000,0.205491000,0.119239000,0.573857500
6000000,0.197631000,0.221591000,0.138816000,0.607997000
7000000,0.219998000,0.235131000,0.159699500,0.642612000
8000000,0.234004000,0.253576000,0.180144000,0.676906500
9000000,0.252985500,0.273473500,0.201989000,0.708366000
10000000,0.333466000,0.322676000,0.230874000,0.753085000
20000000,0.750875000,0.726093500,0.762131000,1.425221500
30000000,1.031277000,1.097346000,1.677516000,2.001529500
40000000,1.315014500,1.412758500,1.565941500,2.563499500
50000000,1.590612500,1.737924500,2.478831000,3.110456500
60000000,1.864316500,2.099959000,2.352729000,3.652635000
70000000,2.193314000,2.445067500,2.270089000,4.185161000
80000000,2.418843000,2.740552000,3.154680000,4.728546000
90000000,2.693098000,3.103699500,3.280981500,5.264598000
100000000,2.975188000,3.414087500,3.953049500,5.798400000
200000000,5.731455000,6.743946500,7.178643000,11.172964500
300000000,8.496768000,10.215882500,10.244616000,16.585901000
400000000,11.521349500,13.371288500,13.417851500,21.973540000
500000000,14.341781500,16.701077000,15.424184000,27.379513000
600000000,17.203701000,20.134571000,18.354468000,32.817287000
700000000,20.015843000,23.355891000,21.564677500,38.225288500
800000000,22.875234000,26.603350500,24.607402000,43.612607000
900000000,25.699518000,30.106364500,26.510881500,49.034886000
1000000000,28.546475500,33.284639000,29.750225500,54.496243500


==> plotdata/runtime_R262144_all_equal_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.101030000,0.100975000,0.512453500,3.603759000
2000000,0.132323500,0.111800000,0.978825000,6.300673000
3000000,0.163512500,0.124043000,1.460690500,8.987158000
4000000,0.187096500,0.149085500,1.944585500,11.686381500
5000000,0.218390500,0.161919500,2.431195000,14.389152000
6000000,0.249735000,0.175880500,2.927668500,17.087889500
7000000,0.280677500,0.190297500,3.379763000,19.702995000
8000000,0.311971000,0.202601000,3.858443000,22.393682500
9000000,0.368312000,0.237261000,4.339622000,25.088047500
10000000,0.538497000,0.259302500,4.817680500,27.788308000
20000000,1.153332500,0.765474000,8.978091000,55.181718000
30000000,1.731384500,1.083607000,14.012518500,82.565887000
40000000,2.244208500,1.429352000,12.685203500,109.811564500
50000000,2.756857000,1.738903500,16.330922000,136.933043500
60000000,3.274850500,2.086882500,14.218326000,164.169118500
70000000,3.789848500,2.415600500,14.219738500,191.380582000
80000000,4.305202500,2.745796500,14.719408000,218.616376500
90000000,4.817039000,3.070877000,16.045625500,245.834402500
100000000,5.332979000,3.404265500,15.743678000,273.063148500
200000000,10.486777500,6.696146000,25.494687500,545.414057000
300000000,15.630453500,9.986688500,33.575617500,817.745465000
400000000,20.767151500,13.241845000,44.383944000,nan
500000000,25.939276500,16.522548000,55.290003000,nan
600000000,31.110239000,19.791240000,66.199744000,nan
700000000,36.255058000,23.073296000,77.036022500,nan
800000000,41.445918500,26.354486500,87.869546500,nan
900000000,46.600239000,29.617332000,98.726496000,nan
1000000000,51.751844000,32.900011500,109.603555000,nan


==> plotdata/runtime_R262144_gaussian_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.182398000,0.112982500,0.100244000,0.930590000
2000000,0.214684000,0.131868000,0.133371000,0.970535000
3000000,0.247225000,0.157286000,0.196344500,1.004654000
4000000,0.278860000,0.183825500,0.264827500,1.046092500
5000000,0.311004500,0.197772000,0.338306000,1.088411500
6000000,0.341918000,0.213015500,0.409530000,1.130130500
7000000,0.372505500,0.228515000,0.467123500,1.171102000
8000000,0.404801500,0.244184000,0.533994000,1.219202500
9000000,0.444090000,0.261462000,0.595630000,1.265289000
10000000,0.615332000,0.309807500,0.659240000,1.319381000
20000000,1.262409000,0.724908500,0.771380500,2.246780500
30000000,1.860929500,1.078062500,1.688750500,3.163298500
40000000,2.381307500,1.432258000,1.569181000,3.944787500
50000000,2.906435500,1.734467000,2.483520500,4.732609000
60000000,3.432675000,2.079314500,2.361791500,5.524343500
70000000,4.002241500,2.445063000,2.274482500,6.316102000
80000000,4.474529000,2.764003000,3.166630000,7.107270000
90000000,4.993415000,3.089249500,3.330733000,7.896439000
100000000,5.519805500,3.419026500,3.989644000,8.690460000
200000000,10.739111000,6.742634000,7.149543500,16.662079000
300000000,15.997330000,10.110434000,10.437323500,24.672826500
400000000,21.480160000,13.383070500,13.395368500,32.653969000
500000000,26.450899000,16.729801000,16.743757500,40.650339500
600000000,31.676771500,20.073070500,20.044672500,48.623932000
700000000,37.375273000,23.362990000,22.601443500,56.613935500
800000000,42.104267000,26.665648000,26.018450500,64.594060500
900000000,47.345534000,30.058114500,29.151199500,72.617998000
1000000000,53.213660000,33.341746000,31.815678000,80.567660500


==> plotdata/runtime_R262144_uniform_rtx4090.dat <==
n,rtcdf,cub,refhp,kolonias
1000000,0.246353500,0.117155500,0.100418500,0.914920500
2000000,0.275588500,0.135780000,0.133952000,0.948102500
3000000,0.317432000,0.165536000,0.202866500,0.979582500
4000000,0.339984500,0.187237000,0.264958000,1.031484000
5000000,0.376107000,0.202891500,0.338426500,1.072091000
6000000,0.410792000,0.222713500,0.415185500,1.110809000
7000000,0.439697000,0.238754500,0.469047000,1.158844000
8000000,0.472859500,0.252390000,0.540852000,1.210561500
9000000,0.518184000,0.267308000,0.598645500,1.262269000
10000000,0.704299500,0.323122500,0.665546000,1.315649000
20000000,1.323929500,0.733880500,0.754359000,2.234818000
30000000,1.806662000,1.104617000,1.697171000,3.153370000
40000000,2.347935000,1.418843500,1.588908500,3.930426000
50000000,2.871865500,1.758211500,2.497711500,4.697162000
60000000,3.398130000,2.086849500,2.376143500,5.482945000
70000000,3.932134500,2.447567500,2.269057500,6.312530000
80000000,4.468097500,2.770064000,3.185850500,7.065892000
90000000,4.986267000,3.103781500,3.322488000,7.856784500
100000000,5.528206000,3.420972500,3.994030500,8.642431500
200000000,10.800850500,6.754311500,7.215072500,16.572503500
300000000,16.075108500,10.218260000,10.263289500,24.520359500
400000000,21.329329000,13.370152000,13.407497000,32.728314000
500000000,26.675742500,16.707352500,15.428948500,40.810412000
600000000,31.956187000,20.147135500,18.370855000,48.836189500
700000000,37.257646000,23.367837500,21.563574500,56.925019500
800000000,42.567260500,26.619737000,24.610359000,64.928424500
900000000,47.841659500,30.098884500,26.524663500,72.975256000
1000000000,53.141019000,33.297594500,29.747197500,81.034741500


==> plotdata/speedup_all_equal_rtx4090.dat <==
n,r128,r256,r512,r4096,r32768,r65536,r131072,r262144
1000000,1.052164323,0.938087967,4.393916030,2.914259677,1.828155081,1.836572724,0.808770977,0.999455607
2000000,1.027561222,0.927110319,4.028196230,2.845375523,1.852633985,1.598111878,0.769538803,0.844899054
3000000,1.048302248,0.943564445,3.829921153,2.754446938,1.881018470,1.648910829,0.784136151,0.758614785
4000000,1.049327119,1.001003294,4.003370388,2.964897879,1.848180703,1.668170290,0.860459531,0.796837461
5000000,1.042310783,0.987573929,3.882137307,2.953567771,1.875197014,1.547334588,0.840058805,0.741421903
6000000,1.042414286,0.984701942,3.803891209,2.937459548,1.921680704,1.599286528,0.842142064,0.704268525
7000000,1.098790323,1.033970457,3.773140899,2.780248024,1.813533260,1.547724104,0.841274795,0.677993427
8000000,1.088650307,1.026823331,3.762264977,2.819483251,1.858213197,1.504964517,0.848282175,0.649422542
9000000,1.071102504,1.021591323,3.727530097,2.897803113,1.905710639,1.483742642,0.838763807,0.644184822
10000000,1.866754850,1.776737582,2.945390045,2.522417164,1.709658234,1.296014605,0.753513298,0.481530074
20000000,1.854475817,1.792055080,2.823043446,2.517988835,1.908759045,1.505710490,1.203833863,0.663706260
30000000,1.652118838,1.627516518,2.748887217,2.541354518,1.995158270,1.518799767,1.217758214,0.625861558
40000000,1.588016856,1.569198041,2.654469627,2.540456888,2.059694959,1.507041330,1.235159306,0.636906954
50000000,1.568960717,1.550581954,2.693180095,2.559990649,2.096190428,1.503498047,1.220873173,0.630755785
60000000,1.534400507,1.521230927,2.677951592,2.522541957,2.093878754,1.496553342,1.226530043,0.637245120
70000000,1.522996815,1.513857509,2.680477065,2.505687678,2.083449753,1.495164237,1.235092314,0.637387088
80000000,1.507972031,1.498399847,2.662810875,2.515973145,2.096454007,1.482250635,1.230632218,0.637785679
90000000,1.494039708,1.486250933,2.629571715,2.503804899,2.072818926,1.484715403,1.231566147,0.637503039
100000000,1.495829404,1.487930774,2.644794394,2.523265860,2.089853289,1.484277355,1.224297417,0.638342191
200000000,1.452801140,1.446164965,2.592507240,2.541911846,2.053813523,1.450002935,1.224271273,0.638532285
300000000,1.427034239,1.422549279,2.410504787,2.363374980,2.039318870,1.439529554,1.215217699,0.638925064
400000000,1.406038130,1.400055120,2.309570862,2.258242046,2.015545193,1.424388643,1.206643583,0.637634150
500000000,1.400242695,1.391919694,2.030100596,2.497698880,2.013122708,1.421149778,1.201913031,0.636970272
600000000,1.399771512,1.395810296,2.052502262,2.197480478,2.016160685,1.422798008,1.197294252,0.636164833
700000000,1.383632772,1.377523026,2.023749185,2.134276828,1.989225317,1.405442102,1.195019303,0.636415917
800000000,1.388576370,1.382263621,2.161792467,2.260550941,2.007692883,1.410800868,1.192078243,0.635876522
900000000,1.371279533,1.365776933,2.011277464,2.205503708,1.975090756,1.396871434,1.191329910,0.635561805
1000000000,1.373864496,1.369735001,2.024926240,2.194377509,1.981945078,1.399409932,1.189302311,0.635726362


==> plotdata/speedup_gaussian_rtx4090.dat <==
n,r128,r256,r512,r4096,r32768,r65536,r131072,r262144
1000000,1.272062476,1.240657586,2.278074109,1.766842459,0.698355919,0.487156333,0.568763571,0.549589360
2000000,1.361370572,1.397929303,2.620422248,1.871514369,1.070525020,0.678714222,0.669058608,0.614242328
3000000,1.513379205,1.571361349,2.674715092,1.925848980,1.145643618,0.755153145,0.743565574,0.636205885
4000000,1.500725587,1.485112625,2.934693394,2.212111271,1.176184169,0.895077477,0.795280758,0.659203543
5000000,1.495403408,1.448223541,3.135514576,2.365033602,1.314391695,0.974260209,0.801237941,0.635913628
6000000,1.469228264,1.428321443,3.282551239,2.513067857,1.364231871,1.070635524,0.816628548,0.623001714
7000000,1.509591876,1.456756856,3.394040425,2.489369059,1.486487196,1.050334083,0.813710675,0.613454030
8000000,1.491659785,1.445624763,3.477927847,2.640526118,1.558987346,1.158948105,0.883907819,0.603219109
9000000,1.453215688,1.410696154,3.595349771,2.791540447,1.619951845,1.212692648,0.823869278,0.588759035
10000000,2.296894965,2.251921651,2.803743965,2.391205322,1.434946307,1.261167327,0.777036571,0.503480235
20000000,1.845891608,1.803910304,2.782223928,2.450699359,1.745894564,1.129262914,1.061698001,0.574226340
30000000,1.657973841,1.649057054,2.734875401,2.545600002,1.971727905,1.420726885,1.137242671,0.579313993
40000000,1.598692481,1.590809398,2.659244472,2.499764432,2.007558985,1.418631084,1.138726511,0.601458652
50000000,1.579812095,1.564893932,2.613657262,2.555510391,2.022024927,1.428798739,1.160647695,0.596767759
60000000,1.539837181,1.535484117,2.667113758,2.569354950,2.135110526,1.489282144,1.165730322,0.605741732
70000000,1.531223011,1.531228477,2.685870406,2.611085272,2.165336668,1.500790192,1.098801174,0.568302163
80000000,1.513768285,1.513737033,2.598958778,2.522394377,2.108208246,1.460266302,1.182942941,0.617719317
90000000,1.500419195,1.497558028,2.657533078,2.594444186,2.194577364,1.532941789,1.188142199,0.618664681
100000000,1.501274003,1.500515952,2.668262426,2.598909404,2.184828918,1.527181614,1.190112063,0.619410684
200000000,1.457979943,1.461693965,2.620275728,2.562192750,2.156458677,1.529903489,1.205566203,0.627857744
300000000,1.435880351,1.441176160,2.599252428,2.565232924,2.158467474,1.523899319,1.213633823,0.632007591
400000000,1.418424031,1.422238331,2.572263068,2.517334053,2.109356353,1.508342184,1.208832488,0.623043334
500000000,1.410260411,1.412570631,2.569194068,2.510285114,2.109689456,1.492896197,1.211051475,0.632485157
600000000,1.412462636,1.416703522,2.580259973,2.547981532,2.094377178,1.495157189,1.195455686,0.632787735
700000000,1.394271588,1.397964983,2.540173399,2.493067260,2.078879657,1.481834300,1.195489951,0.604716479
800000000,1.396675809,1.402202828,2.561707833,2.512084016,2.060278366,1.476332232,1.185813208,0.617952819
900000000,1.382808762,1.385906180,2.529145546,2.480088485,2.064090433,1.477394009,1.177696919,0.615711706
1000000000,1.384479396,1.387548939,2.540297850,2.488018157,2.048357081,1.465546625,1.152160858,0.597885543


==> plotdata/speedup_uniform_rtx4090.dat <==
n,r128,r256,r512,r4096,r32768,r65536,r131072,r262144
1000000,1.295624453,1.277837567,2.053080026,1.420495857,0.636218868,0.497469861,0.336616273,0.407619539
2000000,1.394826687,1.461789268,2.420381095,1.771313470,0.957752184,0.655563158,0.442305292,0.486058018
3000000,1.546031359,1.670046688,2.899707653,1.977776508,1.066751110,0.776789179,0.531880156,0.521484916
4000000,1.536209856,1.515991182,2.990782438,2.208277592,1.191644168,0.916686765,0.582653651,0.550722165
5000000,1.516378453,1.486415174,3.129615041,2.350332858,1.232515699,0.932832669,0.638338080,0.539451539
6000000,1.493981766,1.467848472,3.343003929,2.587274852,1.367426040,1.033755942,0.702399927,0.542156371
7000000,1.527518907,1.483195031,3.468658291,2.681499026,1.452139025,1.054811771,0.725913417,0.542997792
8000000,1.533242226,1.473577327,3.613842838,2.751799837,1.560993819,1.141018991,0.769832994,0.533752626
9000000,1.486650737,1.429600611,3.695082480,2.909349773,1.594839659,1.207707213,0.798421253,0.515855372
10000000,2.310751530,2.282442080,2.868310332,2.427550174,1.457103124,1.277963714,0.692346446,0.458785644
20000000,1.871483692,1.820449397,2.777806203,2.454761202,1.474701698,1.364079443,0.966996504,0.554319924
30000000,1.669528581,1.660455428,2.804777427,2.602242390,1.974169772,1.421391151,1.064065232,0.611413203
40000000,1.612980934,1.597224328,2.658873088,2.502037680,2.016938419,1.409590453,1.074329218,0.604294199
50000000,1.580679413,1.573008850,2.612256442,2.520671257,2.029982588,1.430334981,1.092613380,0.612219305
60000000,1.548990559,1.543913045,2.680522505,2.571314884,2.124239048,1.505206524,1.126396189,0.614117029
70000000,1.546220230,1.555337585,2.694021750,2.585450762,2.148465231,1.511838235,1.035004108,0.577054905
80000000,1.521556874,1.516559226,2.593892675,2.524196249,2.093904667,1.474028542,1.133001191,0.619964985
90000000,1.505188921,1.510009289,2.646292662,2.575503993,2.186091250,1.530057854,1.152464374,0.622465965
100000000,1.513280822,1.503260648,2.646819623,2.596024820,2.199286925,1.520103027,1.147519921,0.618821459
200000000,1.462552164,1.463424296,2.619238410,2.558100229,2.215115180,1.535040823,1.176655230,0.625349967
300000000,1.451483564,1.468849176,2.617315785,2.564536328,2.199618641,1.572390958,1.202325696,0.635657296
400000000,1.421238171,1.421251138,2.566799312,2.520293188,2.156653326,1.538708255,1.160566173,0.626843535
500000000,1.414453299,1.415518116,2.559726511,2.513590633,2.146164485,1.528573060,1.075471970,0.578388718
600000000,1.418640064,1.431165551,2.587489054,2.544604228,2.150780686,1.528992883,1.066890665,0.574876314
700000000,1.403385810,1.401822424,2.545997174,2.492452826,2.123767881,1.509966236,1.077380428,0.578769107
800000000,1.399850253,1.403879076,2.555935636,2.522148222,2.107748304,1.494705742,1.075722417,0.578152287
900000000,1.393583116,1.398236186,2.535809990,2.486999623,2.113162070,1.503305443,1.031571156,0.554426075
1000000000,1.391395991,1.394501544,2.534519178,2.485930709,2.103850568,1.489912987,1.042168078,0.559778455

